Cepheid metallicity in the Leavitt law (C-MetaLL) survey -- III. Simultaneous derivation of the Gaia parallax offset and Period-Luminosity-Metallicity coefficients

Classical Cepheids (DCEPs) are the most important standard candles in the extra-galactic distance scale thanks to the Period-Luminosity ($\rm PL$), Period-Luminosity-Color ($\rm PLC$) and Period-Wesenheit ($\rm PW$) relations that hold for these objects. The advent of the {\it Gaia} mission, and in particular the Early Data Release 3 (EDR3) provided accurate parallaxes to calibrate these relations. In order to fully exploit {\it Gaia} measurements, the zero point (ZP) of {\it Gaia} parallaxes should be determined with an accuracy of a few $\rm \mu as$. The individual ZP corrections provided by the {\it Gaia} team depend on the magnitude and the position on the sky of the target. In this paper, we use an implicit method that relies on the Cepheid $\rm PL$ and $\rm PW$ relations to evaluate the ensemble {\it Gaia} parallax zero point. The best inferred estimation of the offset value needed to additionally correct (after the {\it Gaia} team correction) the {\it Gaia} parallaxes of the present DCEP sample, amounts to $\rm -22\pm 4\, \mu as$. This value is in agreement with the most recent literature values and confirms that the correction proposed by the {\it Gaia} team over-corrected the parallaxes.\\ As a further application of our results, we derive an estimate of the Large Magellanic Cloud distance ($\rm \mu_0=18.49\pm 0.06\, mag$), in very good agreement with the currently accepted value obtained through geometric methods.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
